DispersedLedger: High-Throughput Byzantine Consensus on Variable Bandwidth Networks

The success of blockchains has sparked interest in large-scale deployments of Byzantine fault tolerant (BFT) consensus protocols over wide area networks. A central feature of such networks is variable communication bandwidth across nodes and across time. We present DispersedLedger, an asynchronous BFT protocol that provides near-optimal throughput in the presence of such variable network bandwidth. The core idea of DispersedLedger is to enable nodes to propose, order, and agree on blocks of transactions without having to download their full content. By enabling nodes to agree on an ordered log of blocks, with a guarantee that each block is available within the network and unmalleable, DispersedLedger decouples bandwidth-intensive block downloads at different nodes, allowing each to make progress at its own pace. We build a full system prototype and evaluate it on real-world and emulated networks. Our results on a geo-distributed wide-area deployment across the Internet shows that DispersedLedger achieves 2x better throughput and 74% reduction in latency compared to HoneyBadger, the state-of-the-art asynchronous protocol.

==> review.txt <==
Review #52A
Reviewer recommendation
4. 
Accept
Overall merit
3. 
Top 25% but not top 10% of submitted papers
Reviewer confidence
3. 
High
Paper summary
The paper proposes DispersedLedger (DL), a leader-less asynchronous BFT consensus protocol that performs well even in the presence of heterogeneous bandwidth capacity.

DL is a variant of HoneyBadger that hinges on a Verifiable Information Dispersal protocol (VID for short), called AVID-M (for Asynchronous VID with Merkle trees). VID protocols leverage erasure-coding to provably store (and later retrieve) some information (here a block of a blockchain) on a set of distributed servers while avoiding full replication. A VID tolerates Byzantine-faults (BFT): malicious nodes cannot prevent the dispersal of information, nor its subsequent retrieval.

The core idea of AVID-M, proposed by this paper, consists in replacing the finger-printed cross-checksum used by one of the best performing VID so far (AVID-FP, from Hendricks, Ganger and Reiter) by the root hashes and proofs of Merkle trees, in order to prove that the chunks sent to individual replicas do indeed belong to the original block to be stored. As cross-checksums grow linearly with the number of servers, while Merkle proofs grow only in log(N), this drastically reduces the asymptotic communication overhead of the information dispersal, from O(N^2) to O(N*log(N)).

The authors exploit this novel VID protocol to improve on the design of HoneyBadger, an earlier VID-based BFT protocol. Their central insight consists in agreeing on a sequence of blocks as soon as the (irrevocable) dispersion of each block among servers is confirmed, but before blocks have actually been retrieved. The actual retrieval of blocks (which is bandwidth-intensive) occurs independently of the agreement. This uncoupling between agreement and information retrieval removes the latency that low-bandwidth nodes must pay from the critical path of the collective consensus execution, thus allowing high-bandwidth nodes to proceed unhindered.

The rest of the architecture of DL is similar to that of HoneyBadger: as HoneyBadger, DL uses N parallel binary BFT consensus instances, and uses a mechanism introduced in [4] to ensure that at least N-f of these instances are guaranteed to return 1, and thus allow the ordering of N-f blocks per epoch. This mechanism is not fair, in that some nodes might be regularly prevented from having their block ordered and delivered, because it falls in the f blocks that are not delivered. DL includes a hardening mechanism to avoid this problem (termed 'inter-node linking') that securely estimates which blocks of a node have been dispersed (using the AVID-M) but not delivered (and hence ordered) within an epoch, and delivers them. Inter-node linking works by piggy-backing vector clocks on the Byzantine Agreement instances and using quantile to obtain a robust conservative estimation of the progress at each node. The evaluation is solid and extensive, and combines both live geodistributed deployments in EC2 and Vultr, and controlled experiments within the same datacenter. They confirm that DL is able to achieve a maximum throughput that is significantly higher than that of HoneyBadger (up to 70%) when the involved nodes have different bandwidth capacities.
Strengths
Timely, relevant contribution on a particularly difficult problem
Well written
The evaluation is solid and extensive, and clearly demonstrates the approach's benefits.
Weaknesses
The security parameters used in DL are not discussed. In particular, does the size of hashes used for the Merkle trees (32 Bytes according to 2.2) provide the same security as the cross-checksums of AVID-FP?
Most proofs remain relatively high level, while problems in BFT algorithms often lurk in the detail.
By agreeing on blocks whose content has not been retrieved yet, DL possibly opens the door to new performance attacks (in which malicious nodes would for instance systematically propose invalid blocks, thus wasting the effort of honest nodes on the corresponding BA instance), which could have been discussed.
Comments for author
Remarks/questions

At Sec. 4.2, the authors could better explain why N-f BA instances are guaranteed to output 1, and possibly refer to [4], where the mechanism was first proposed.

4.3
When you mention the "f+1-largest observation", I would add an "th" to "f+1" ("(f+1)^{th}-largest observation") to make very clear you are using a quantile here.

If one implements a state machine replication using DL, additional checks will be required to ensure the transactions of a block are valid (e.g. to avoid double-spending in the case of a cryptocurrency, or to respect a smart-contract's specification). In the case of DL these checks must wait until a correct node has retrieved a block, which means Byzantine nodes can waste the network and CPU resources of correct nodes by having them execute BA instances on blocks that are invalid. Could the authors comment on this aspect?

Sec 6.2: As a result of DL's design, straggler nodes may drift arbitrarily far behind high-bandwidth nodes in terms of Bytes confirmed. (This is visible in Fig. 11 in the broadening spread of progress across the different nodes.) Could this pose problems if weak nodes never have the opportunity to catch-up (in terms of retrieval) and can only deliver increasingly outdated blocks to their clients?

Sec 6.2: What are you referring to when you mention your "cancellation mechanism"? Why does it behave differently under constant and variable networks?

In the conclusion, I am not convinced it makes sense to discuss latency, as DL's benefits will depend on the load (see Fig 12), with DL's advantage apparently small at low loads, and extremely large once HoneyBadger is close to saturation (which is not surprising).



Review #52B
Reviewer recommendation
4. 
Accept
Overall merit
4. 
Top 10% but not top 5% of submitted papers
Reviewer confidence
1. 
Low
Paper summary
This paper presents DispersedLedger, a randomized asynchronous Byzantine fault tolerance (BFT) protocol targeted for networks where participants have variable available bandwidth, both in time and space. The key idea in DispersedLedger is to decompose consensus into two phases -- the first, where nodes only propose blocks of transactions and decide their commitment order, is performed sequentially, and second, where nodes download these blocks in the order decided in the first step to update its state machine, is performed in parallel. By decoupling these two steps, nodes with varying available bandwidth (in time/space) can perform the first step (which is less bandwidth intensive) at high rate, while performing the second step at their own pace. To facilitate this, DispersedLedger proposes a new Merkle-tree based Asynchronous Verifiable Information Dispersal protocol (AVID-M). The dispersal component of AVID-M, along with a prior Binary Agreement (BA) protocol, collectively forms the first step that allows nodes to propose and order their block commitments, while the retrieval part of AVID-M is used by nodes for block downloads and subsequent update to local state machines. DispersedLedger also uses uses a new inter-node linking approach, and congestion-control based traffic-prioritization scheme to ensure higher commitment throughput in Geo-distributed settings, relative to prior state-of-the-art, HoneyBadger.
Strengths
Interesting approach of decoupling the low-bandwidth the ordering and data download phases in BFT protocols to adapt to networks with high variability in network bandwidth
New VID and Inter-node linking protocols permit near-optimal throughput while provably ensuring agreement, total-order and validity properties.
Weaknesses
The impact of a consistently high dispersal throughput and consistently low data download bandwidth is not discussed (see comments)
Comments for author
Thanks for submitting your paper to NSDI'21. While I am not an expert in BFT, I really enjoyed reading the paper -- it is well written, with sufficient background and easy to follow algorithms and proofs, and clearly highlighted contributions. DispersedLedger exploits the insight that low-bandwidth nodes hold up the commitment throughput in traditional BFT protocols, to decouple the sequential block commitment mechanism (that ensures ordering and availability) from data download mechanism (which realizes the proposed ordering). This allows for high commitment throughput for all nodes, while allowing nodes to realize the ordering in their local state-machines at a pace determined by their available bandwidth. DispersedLedger introduces new VID, inter-node linking and traffic prioritization protocols to realize this decoupling efficiently, with high throughput, and with the requisite BFT guarantees. The evaluation results for DispersedLedger are performed across both controlled and real Geo-distributed deployments with bandwidth varying across time/space, and is shown to have significant throughput and latency gains over HoneyBadger.

One thing I was curious about was the impact of a consistently high dispersal throughput on a node that had consistently low download bandwidth. For such a node, wouldn't the local state machine lag behind the rest of the nodes arbitrarily? For prior work (e.g., HoneyBadger), this is prevented, albeit by using a pessimistic approach of holding back the commitment rate of even the faster nodes due to the slower nodes. How would this impact applications that use DispersedLedger (e.g., blockchain applications)?

A few specific comments/questions:

Section 4.3: You claim HoneyBadger's encryption of blocks introduces a major computational cost --- how much is this? In the evaluation, does HB-Link avoid this cost? What fraction of the performance gains (e.g., in Figure 10) come from avoiding this computational cost?
Section 4.5: Under Agreement, the term 
S
S is used without being defined. It is only defined later under Total Order.
Section 4.5: Under Validity, why must 
VID
i
VID 
i
​	
  finish at more than 
f
+
1
f+1 correct nodes? Wouldn't it have to finish on more than 
N
−
2
f
N−2f correct nodes?
Figure 11: It would help understand the figure better with x- and y-axis markers and labels.
Section 6.2: Is 'the rate of confirmed transactions' mean only dispersal, or both dispersal and retreival?
Section 6.2, under Latency: "Due to this reason, an overloaded node do not have the capacity..." -> does not have the capacity
Figure 13: It would help understand the figure better with x-axis markers and labels
Figure 14: The caption seems to be incorrect (it is the same as Figure 13)

Review #52C
Reviewer recommendation
2. 
Weak reject
Overall merit
2. 
Top 50% but not top 25% of submitted papers
Reviewer confidence
2. 
Medium
Paper summary
This paper presents DispersedLedger, an asynchronous BFT protocol for blockchains that provides near-optimal throughput despite variability in the network bandwidth of nodes. DispersedLedger decouples consensus on the ordering of blocks from the (bandwidth-heavy) retrieval of the blocks themselves, while guaranteeing that the committed blocks can be retrieved later on without anyone modifying them. This allows nodes to make progress at their own pace, while still allowing them to contribute to the security of the network. The guarantee of block availability is provided by adapting a Verifiable Information Dispersal (VID) protocol -- essentially optimizing it to leverage the decoupled retrieval phase -- and adding an inter-node linking mechanism to ensure that all correct blocks are eventually committed, rather than being censored by Byzantine nodes. The authors prototype and evaluate DispersedLedger on emulated and real-world networks, including a wide-area deployment across 17 cities that shows their solution achieves significnatly higher throughput and significantly lower latency than a state-of-the-art solution (HoneyBadger).
Strengths
DispersedLedger separates block order agreement from block retrieval in an interesting way. In particular, using VID for after-the-fact block availability is a nice conceptual idea.
The inter-node linking protocol, with a better argument of correctness, is a nice technical contribution that ensures correct blocks are eventually committed.
The evaluation is executed well, including a global deployment across 17 cities that shows significant gains in throughput and latency.
Weaknesses
The contributions over prior work are nuanced and difficult to tease apart (I try to do this below).
The arguments for correctness of the inter-node linking mechanism and AVID-M need more work, more context on the protocols they build on (e.g., VID), and explicit statements about the assumptions they rely on.
Some aspects of the protocol, like its reliance on congestion control for de-prioritizing certain traffic and its method for handling small blocks, are presented in an ad-hoc manner. These should instead by justified using appropriate prior work.
Comments for author
I like the motivating observation behind DispersedLedger, that non-uniform bandwidth causes some nodes to take longer to download blocks than other nodes, delaying subsequent agreement phases and leaving a lot of bandwidth on the table. By decoupling the agreement of block order from the actual retrieval of blocks, DispersedLedger allows these two phases to be pipelined and interleaved much more efficiently -- nodes essentially retrieve blocks at their own pace while still participating in agreement. Fig. 1 is a simple and clear illustration of the idea.

The idea of separating agreement from execution is by no means new, and many existing BFT protocols optimize their agreement phase to avoid large exchanges, e.g., using metadata, hashes, and the like. Your claim that this idea is new among blockchain protocols is a bit nuanced. For example, your AVID-M protocol optimizes an existing protocol (AVID-FP) based on the observation that verification can be deferred to block retrieval, which is enabled by your decoupled design. However, AVID-FP already uses fingerprints to avoids exchanging full bocks, though the fingerprints grow linearly in the network size (which you address in AVID-M). Thus your contribution here seems more conceptual to me: you use VID for availability of blocks and to enable retrieval after-the-fact, whereas prior systems use it for more efficient broadcast of blocks. This is a nice conceptual idea.

Your inter-node linking mechanism is the more technical contribution, designed to address the problem of Byzantine nodes censoring a constant fraction of correct blocks from being committed. While I like your idea of exchanging arrays of progress counters that reflect what each node thinks each other node has completed, it took me a while to understand if this protocol is correct. I believe the correctness stems from running separate BA instances per node in [1..N], taking the subset S of these instances that agree on a 1, and then using only the progress arrays of these instances to select the final progress values. Otherwise, different nodes will conclude different progress counters, which won't achieve your intended goal. This argument seems to rely heavily on exact consistent knowledge of N and arriving at the same exact set S. The paper definitely needs to make these assumptions (and this entire argument) much clearer.

I also have some doubts about the correctness of the AVID-M protocol, but again I think this is due to lack of context/background on the VID protocol. I think it's worth including more discussion of why VID is correct, since your correctness argument builds on that. A specific question I have is: what happens when some chunks are correct and others are not in the N-2f chunks received by a client, and can this happen even while the purported Merkle tree roots are identical?

I thought you did a good job with your evaluation. The deployment was interesting, spanning 17 cities across the globe, and I liked how you controlled the ingress/egress bandwidth of nodes based on traces to create bandwidth variability. Fig. 11 nicely illustrates how nodes in DispersedLedger are not coupled to each other performance-wise and can operate at their own pace. Fig. 12 shows a good amount of stability in the tail latencies, though I was hoping you would give more detail about tail latency at the highest loads you evaluated (or higher).

Other comments and nits (in chronological order):

You rely on congestion control to de-prioritize retrieval traffic, causing you to use QUIC rather than TCP to avoid kernel modifications. Is there a less invasive or more natural way to achieve the effect of de-prioritizing retrieval traffic? Are there situations where this prioritization could hurt overall performance?
When stating a BA protocol completes in O(1) time, be more specific about what you are measuring (e.g., parallel rounds).
"determinstically" -> "deterministically"
Your method for coping with too many small blocks (waiting for a minimum time and/or accumulating enough data) is expressed in an ad-hoc manner, but it's actually well supported in the literature. You can cite the Stout paper (ATC '10) or earlier papers that use adaptive batching.
I liked the way you organized your implementation into 4 nested IO automata; the divisions and hierarchy make sense.
"cancellation mechanism" -- This is the first time I'm seeing this term and I'm not sure what it is.


Review #52D
Reviewer recommendation
3. 
Weak accept
Overall merit
3. 
Top 25% but not top 10% of submitted papers
Reviewer confidence
1. 
Low
Paper summary
This paper addresses the problem that BFT protocols can suffer from performance degradation in WAN environment in which the participating servers may have variable network bandwidth and some straggers can delay the agreement. The authors present a BFT protocol called DispersedLedger that can tolerate the bandwidth variability. The key idea leverages an existing technique called Veriable Information Dispersal (VID). DispersedLedger improves the existing solution by allowing nodes to vote as soon as they observe blocks are dispersed, rather than after retrieving blocks.
Strengths
The proposed protocol improvement is clean and effective.
The solution can potentially allow BFT protocols/blockchains to be more performant in WAN settings.
Weaknesses
The problem motivation lacks quantitative evidence support
The idea is incremental extension to existing VID-based BFT protocols
The optimization seems to open up a potential attack that let malicious clients overload the participants
It is unclear whether the artificial network variance simulated in the evaluation is representative of real-world settings. The evaluation does not cover the potential decoding cost and fault tolerance (reconstruction) introduced by VID-based mechanisms.
Comments for author
Thank you for your submission to NSDI! Making BFT performant in WAN environment seems to be a useful goal. In the traditional distributed system scenario, I would be a bit skeptical about the problem since BFT has very limited deployment even in datacenter environment. But I can see with blockchains this problem could potentially be real. The solution this paper proposes is clear and interesting. It's also nice you evaluate DispersedLedger in a global setting and demonstrates its performance advantage. A couple of concerns I have are as follows.

While the problem of WAN variability seems reasonable, I feel overall the motivation of the paper could be strengthened. In particular, there is no quantitative evidence presented regarding (1) how much variability is there in the BFT nodes; (2) whether the bandwidth variability do cause problems to existing blockchain deployments. For example, for the bandwidth variability to be problematic, there must be more than f nodes being very slow. Is that common? Even if the bandwidth fluctuate, what is the probability that more than f nodes experience bandwidth drop simultaneously? If it's about more than f nodes being permanently slower than the rest, it could also be the majority of the nodes are very slow. It would be much more convincing if you can provide some data regarding the variability characteristics. The evaluation includes measurement from 17 cities, but they all still belong to AWS. I'm not sure whether they can represent the BFT nodes characteristics in real deployment.

Another main concern I have is the idea is a bit incremental. The cited prior works [11] and [20] already propose to use VID to reduce the cost. This work is mainly tweaking the previous improvements by making the retrieval step asynchronous, which is arguably straightforward given the prior solutions.

It also seems that the optimization DispersedLedger proposes can potentially create a possible attack. In particular, previously the servers will validate the correctness of the blocks before reaching agreement; this is slow but safe; now the servers reach agreement based on only a commitment without validating the correctness, so malicious clients could keep dumping many incorrect blocks to the servers, who previously would have rejected them would now happily store them. If this is possible, it seems very difficult to mitigate such attacks with the asynchronous retrieval approach.

In the evaluation experiments, the delay injections are a bit too simplistic. It only adds a uniform 100ms delay. The bandwidth variation setting is better as it simulates both spatial variations and temporal variations. But it still remains unclear to me how realistic the simulated settings represent the real BFT WAN environment. Is it feasible to obtain some traces from real-world global blockchain deployment to use in your experiments? If so, that would strengthen the confidence readers have in your performance results.

For the throughput results (Figure 10), it seems a significant (sometimes >50%) of the improvements actually comes from the inter-node linking optimization. But the main selling point this paper tries to advocate is the AVID-M protocol. Inter-node linking is only mentioned once in the contribution summary of the introduction. I was under the impression that was a secondary (minor) optimization and was surprised to see it contributes so much to the performance. I suggest you should make it clear early in the paper that this optimization is important and explain its rationale like you did for the motivation of AVID-M.

I'm also a bit concerned that neither the main paper content nor the evaluation discuss the decoding cost and fault tolerance aspects of VID. That is a common source of issues with erasure coding, e.g., reconstructing chunks when servers go down. It is important to cover them.

Other comments

It was not made clear in the paper what is in a "block" and transaction content until Section 4.1 in page 6. It should be explained much earlier in the Introduction section.

A related comment is can you show what is the typical size of a block in the BFT applications you are evaluating? If the block size in general is small, using erasure coding can incur significant metadata overhead.

Section 4.3 is confusing. I get the point that the bandwidth consumed by dropped blocks is wasted. But I don't understand why do we still need these dropped blocks, i.e., why the proposed inter-node linking is trying to still retrieve the previously dropped blocks and commit them. Aren't they already useless since the agreement has been reached? I also don't understand why there is a problem of "censoring"? If N-f nodes can reach consensus, even if f nodes are censored, what harm does it cause?

@A1Reviewer D12 Dec 2020
Thank you for your submission! This paper was discussed in the PC meeting. The reviewers thought the approach this paper proposes is interesting and the evaluation is well executed. However, the reviewers had concerns regarding the correctness and security of the solution. The PC agreed on a one-shot-revision decision and would like the authors to revise the paper according to the following plan and re-submit:

Clarify whether the solution would be subject to the possible attacks as outlined in Review A and D.
If these attacks are possible, clarify whether they would compromise the practicality of DispersedLedger. Also, describe the possible mitigations. If the mitigation requires some modifications to the protocol, provide an updated performance comparison with HoneyBadger.
Revise Section 4.3 and Section 4.5 to make the mechanism descriptions and correctness proof more clear, including clearly stating the assumptions and giving more context on the protocols you build on (see Review C).
